Response to recent comments on Phys. Rev. B 107, 245423 (2023) and Subsection S4.3 of the Supp. Info. for Nature 638, 651-655 (2025)

The topological gap protocol (TGP) is a statistical test designed to identify a topological phase with high confidence and without human bias. It is used to determine a promising parameter regime for operating topological qubits. The protocol's key metric is the probability of incorrectly identifying a trivial region as topological, referred to as the false discovery rate (FDR). Two recent manuscripts [arXiv:2502.19560, arXiv:2503.08944] engage with the topological gap protocol and its use in Phys. Rev. B 107, 245423 (2023) and Subsection S4.3 of the Supplementary Information for Nature 638, 651-655 (2025), although they do not explicitly dispute the main results of either one. We demonstrate that the objections in arXiv:2502.19560 and arXiv:2503.08944 are unfounded, and we uphold the conclusions of Phys. Rev. B 107, 245423 (2023) and Nature 638, 651-655 (2025). Specifically, we show that no flaws have been identified in our estimate of the false discovery rate (FDR). We provide a point-by-point rebuttal of the comments in arXiv:2502.19560 and arXiv:2503.08944.

==> code/requirements.txt <==
anyio==4.9.0
argon2-cffi==23.1.0
argon2-cffi-bindings==21.2.0
arrow==1.3.0
asttokens==3.0.0
async-lru==2.0.5
attrs==25.3.0
babel==2.17.0
beautifulsoup4==4.13.3
bleach==6.2.0
certifi==2025.1.31
cffi==1.17.1
charset-normalizer==3.4.1
comm==0.2.2
contourpy==1.3.1
cycler==0.12.1
debugpy==1.8.13
decorator==5.2.1
defusedxml==0.7.1
exceptiongroup==1.2.2
executing==2.2.0
fastjsonschema==2.21.1
fonttools==4.56.0
fqdn==1.5.1
h11==0.14.0
h5netcdf==1.6.1
h5py==3.13.0
httpcore==1.0.7
httpx==0.28.1
idna==3.10
ipykernel==6.29.5
ipython==8.34.0
ipywidgets==8.1.5
isoduration==20.11.0
jedi==0.19.2
Jinja2==3.1.6
joblib==1.4.2
json5==0.10.0
jsonpointer==3.0.0
jsonschema==4.23.0
jsonschema-specifications==2024.10.1
jupyter==1.1.1
jupyter-console==6.6.3
jupyter-events==0.12.0
jupyter-lsp==2.2.5
jupyter_client==8.6.3
jupyter_core==5.7.2
jupyter_server==2.15.0
jupyter_server_terminals==0.5.3
jupyterlab==4.3.6
jupyterlab_pygments==0.3.0
jupyterlab_server==2.27.3
jupyterlab_widgets==3.0.13
kiwisolver==1.4.8
markdown-it-py==3.0.0
MarkupSafe==3.0.2
matplotlib==3.7.1
matplotlib-inline==0.1.7
mdurl==0.1.2
mistune==3.1.3
nbclient==0.10.2
nbconvert==7.16.6
nbformat==5.10.4
nest-asyncio==1.6.0
notebook==7.3.3
notebook_shim==0.2.4
numpy==1.26.4
overrides==7.7.0
packaging==24.2
pandas==2.2.3
pandocfilters==1.5.1
parso==0.8.4
pexpect==4.9.0
pillow==11.1.0
platformdirs==4.3.7
prometheus_client==0.21.1
prompt_toolkit==3.0.50
psutil==7.0.0
ptyprocess==0.7.0
pure_eval==0.2.3
pycparser==2.22
Pygments==2.19.1
pyparsing==3.2.1
python-dateutil==2.9.0.post0
python-json-logger==3.3.0
pytz==2025.1
PyYAML==6.0.2
pyzmq==26.3.0
referencing==0.36.2
requests==2.32.3
rfc3339-validator==0.1.4
rfc3986-validator==0.1.1
rich==13.9.4
rpds-py==0.23.1
ruamel.yaml==0.18.10
ruamel.yaml.clib==0.2.12
scikit-learn==1.2.2
scipy==1.15.2
Send2Trash==1.8.3
six==1.17.0
sniffio==1.3.1
soupsieve==2.6
stack-data==0.6.3
terminado==0.18.1
threadpoolctl==3.6.0
tinycss2==1.4.0
tomli==2.2.1
toolz==1.0.0
tornado==6.4.2
tqdm==4.67.1
traitlets==5.14.3
types-python-dateutil==2.9.0.20241206
typing_extensions==4.12.2
tzdata==2025.1
uri-template==1.3.0
urllib3==2.3.0
wcwidth==0.2.13
webcolors==24.11.1
webencodings==0.5.1
websocket-client==1.8.0
widgetsnbextension==4.0.13
xarray==2025.3.0

